Discovery and analysis of three magnetic hot subdwarf stars: evidence for merger-induced magnetic fields

Magnetic fields can play an important role in stellar evolution. Among white dwarfs, the most common stellar remnant, the fraction of magnetic systems is more than 20 per cent. The origin of magnetic fields in white dwarfs, which show strengths ranging from 40 kG to hundreds of MG, is still a topic of debate. In contrast, only one magnetic hot subdwarf star has been identified out of thousands of known systems. Hot subdwarfs are formed from binary interaction, a process often associated with the generation of magnetic fields, and will evolve to become white dwarfs, which makes the lack of detected magnetic hot subdwarfs a puzzling phenomenon. Here we report the discovery of three new magnetic hot subdwarfs with field strengths in the range 300-500 kG. Like the only previously known system, they are all helium-rich O-type stars (He-sdOs). We analysed multiple archival spectra of the three systems and derived their stellar properties. We find that they all lack radial velocity variability, suggesting formation via a merger channel. However, we derive higher than typical hydrogen abundances for their spectral type, which are in disagreement with current model predictions. Our findings suggest a lower limit to the magnetic fraction of hot subdwarfs of 0.147 (+0.143/-0.047) per cent, and provide evidence for merger-induced magnetic fields which could explain white dwarfs with field strengths of 50-150 MG, assuming magnetic flux conservation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
